Eisenstein series and automorphic representations

We provide an introduction to the theory of Eisenstein series and automorphic forms on real simple Lie groups G, emphasising the role of representation theory. It is useful to take a slightly wider view and define all objects over the (rational) adeles A, thereby also paving the way for connections to number theory, representation theory and the Langlands program. Most of the results we present are already scattered throughout the mathematics literature but our exposition collects them together and is driven by examples. Many interesting aspects of these functions are hidden in their Fourier coefficients with respect to unipotent subgroups and a large part of our focus is to explain and derive general theorems on these Fourier expansions. Specifically, we give complete proofs of the Langlands constant term formula for Eisenstein series on adelic groups G(A) as well as the Casselman--Shalika formula for the p-adic spherical Whittaker function associated to unramified automorphic representations of G(Q_p). In addition, we explain how the classical theory of Hecke operators fits into the modern theory of automorphic representations of adelic groups, thereby providing a connection with some key elements in the Langlands program, such as the Langlands dual group LG and automorphic L-functions. Somewhat surprisingly, all these results have natural interpretations as encoding physical effects in string theory. We therefore also introduce some basic concepts of string theory, aimed toward mathematicians, emphasising the role of automorphic forms. In particular, we provide a detailed treatment of supersymmetry constraints on string amplitudes which enforce differential equations of the same type that are satisfied by automorphic forms. Our treatise concludes with a detailed list of interesting open questions and pointers to additional topics which go beyond the scope of this book.

==> mdframed-README.txt <==
README FROM
https://www.ctan.org/pkg/mdframed

================================================================
================================================================
Working with the command \fbox or \fcolorbox, one has to
handle page breaks by hand. The present package defines the
environment mdframed which automatically deals with page breaks.

Author's name: Marco Daniel and Elke Schubert (supports tikz implementation)
License type: lppl

================================================================
The revision history is printed in the documentation.

================================================================
The current development is available at github:
https://github.com/marcodaniel/mdframed

================================================================
The package provides
 * one dtx files,
 * one Makefile (compiling for Linux/Mac),
 * one mdframedmake.bat (compiling for Windows)
 * one personal documentclass ltxmdf.cls
 * one example picture donald-duck.jpg

By running the script `make all` you will
produce the following files:
- README.txt
- mdframed.sty
- mdframed.pdf
- md-frame-0.mdf
- md-frame-1.mdf
- md-frame-2.mdf
- md-frame-3.mdf
- mdframed-example-default.tex
- mdframed-example-default.pdf
- mdframed-example-tikz.tex
- mdframed-example-tikz.pdf
- mdframed-example-pstricks.tex
- mdframed-example-pstricks.pdf
- mdframed-example-texsx.tex
- mdframed-example-texsx.pdf

I recommend the following installation in your texmf-tree:

/doc/latex/mdframed/
- README.txt
- mdframed.pdf
- mdframed-example-default.tex
- mdframed-example-default.pdf
- mdframed-example-tikz.tex
- mdframed-example-tikz.pdf
- mdframed-example-pstricks.tex
- mdframed-example-pstricks.pdf
- mdframed-example-texsx.tex
- mdframed-example-texsx.pdf
- ctan-lion.png "CTAN lion drawing by Duane Bibby; thanks to www.ctan.org".

/source/latex/mdframed/
- Makefile
- mdframed.dtx

/tex/latex/mdframed
- mdframed.sty
- md-frame-0.mdf
- md-frame-1.mdf
- md-frame-2.mdf
- md-frame-3.mdf
- ltxmdf.cls
================================================================
================================================================


